Variational Particle Approximations

Approximate inference in high-dimensional, discrete probabilistic models is a central problem in computational statistics and machine learning. This paper describes discrete particle variational inference (DPVI), a new approach that combines key strengths of Monte Carlo, variational and search-based techniques. DPVI is based on a novel family of particle-based variational approximations that can be fit using simple, fast, deterministic search techniques. Like Monte Carlo, DPVI can handle multiple modes, and yields exact results in a well-defined limit. Like unstructured mean-field, DPVI is based on optimizing a lower bound on the partition function; when this quantity is not of intrinsic interest, it facilitates convergence assessment and debugging. Like both Monte Carlo and combinatorial search, DPVI can take advantage of factorization, sequential structure, and custom search operators. This paper defines DPVI particle-based approximation family and partition function lower bounds, along with the sequential DPVI and local DPVI algorithm templates for optimizing them. DPVI is illustrated and evaluated via experiments on lattice Markov Random Fields, nonparametric Bayesian mixtures and block-models, and parametric as well as non-parametric hidden Markov models. Results include applications to real-world spike-sorting and relational modeling problems, and show that DPVI can offer appealing time/accuracy trade-offs as compared to multiple alternatives.

==> cover_letter.txt <==
Dear editors,

We would be grateful if you would consider our manuscript, "Variational particle approximations", for publication in JMLR. The manuscript addresses the problem of efficient inference in discrete probabilistic models. We propose a variational family and corresponding inference algorithm that resembles a Monte Carlo approximation but is formalized in terms of variational inference. We show empirically that this approximation can outperform standard inference algorithms on a variety of tasks.

The manuscript has not been previously published elswehwere, but an earlier version appeared on arXiv (http://arxiv.org/abs/1402.5715).  All co-authors are aware of the current submission and consent to its review by JMLR. We have no conflicts of interest to report. The action editors we have recently collaborated with are: David Blei and George Konidaris.

We suggest one of the following action editors to handle our submission: David Barber, Lawrence Carin, Neil Lawrence, Matthias Seeger, Yee Whye Teh, Eric Xing.

Sincerely,

Samuel Gershman
Departmenf of Psychology and Center for Brain Science
Harvard University
